Open Information Extraction: A Review of Baseline Techniques, Approaches, and Applications

With the abundant amount of available online and offline text data, there arises a crucial need to extract the relation between phrases and summarize the main content of each document in a few words. For this purpose, there have been many studies recently in Open Information Extraction (OIE). OIE improves upon relation extraction techniques by analyzing relations across different domains and avoids requiring hand-labeling pre-specified relations in sentences. This paper surveys recent approaches of OIE and its applications on Knowledge Graph (KG), text summarization, and Question Answering (QA). Moreover, the paper describes OIE basis methods in relation extraction. It briefly discusses the main approaches and the pros and cons of each method. Finally, it gives an overview about challenges, open issues, and future work opportunities for OIE, relation extraction, and OIE applications.

==> images/Notes_from_Offline_Module.txt <==
1. Tracking attendance for practice teaching is a key responsibility as a facilitator.
2. Instructors deliver a brief lesson (e.g., 5-20 minutes) to their peers
3. Receive feedback on their teaching from a community of peers, including whether they are inclusive and equitable in their teaching practices

Ronit’s cell phone #: 678-332-6702

Chat box
	name, pronouns, the department that I am in, and the course
	Technical Issue
		GSITO: crlt.gsito@umich.edu
		Engineering: coe-new-instructor-training@umich.edu
	Evaluation Link: 
		GSTIO: https://umich.qualtrics.com/jfe/form/SV_b1oTH2x4flbWkVE
		Engineering: https://bit.ly/coe-pt-eval
			https://docs.google.com/forms/d/e/1FAIpQLSdazegnuxwoO5g9aXLBrkEsC5ntnvAd7zGPTrz1_trbf4K9gA/viewform
	
Times
	Introduction 10 minitues
	Each GSI Lecture: 10 minitues
	Each GSI Feedback: 10 minitues
	Warning to GSIs: 1 min before ending
	Time to audiance to finish up their notes after each lecture: 30s
	
	5 mins before the session: ask for name and uniqunames and evaluation form 

Introduction:
	Hi evyryone. Welcome to practice teaching. It is really exciting to see you all here. We're gonna get started with some introductions. 
	I am gonna share my name, pronouns, the department that I am in, and the course that I will teach in the Fall. 
	and what I'm gonna do is I'm going to paste in the chat so that you all have that and can see the prompts.
	And after that in alphabetical order by first name I would ask you guys to do the same. 
	Also, please “rename” yourselves in Zoom to reflect how you want to be addressed (name and pronouns) if you are comfortable. I use he/him pronouns.
	
	Also, I will be asking you for your UM uniqnames at the end of the session to track attendance by typing in the chat. So pelase don't forget to do that
	For the practice teaching we are going to go in alphabetical order by first name.  
	I really hope you can take a lot out of this session.
	Please keep your camera on as much as possible. IF you want to turn off your camera momentarily to do something that's ok. 
	When you are presenting your lesson, I know some of you shared kinda what class you are teaching. Please make sure to remind that again.
	
	When we're doing the feedback, make sure that those are based on those prompts that you have in that guide. 
	We're thinking about the strengths, is the GSI including and engaging all students (think about inclusivity), 
	and then are there other ways that the instructor can improve the design or delivery of the lesson. 
	It can be really helpful to have somewhere to write down these notes as someone's presenting. And make sure our feedback is actionable. 
	It was an example in the handout rather than sying "No this disorganized" say I was confused about that part.
	
	After each person presents, I am going to ask the GSI what went well, and then we are all as a group can share our ideas that these are some celebratory moments, and some strenths from your lesson. 
	And then I will ask the GSI who presents that if you are going to do that lesson again, what would you change, and we all work together to share some areas to improve and actionable steps that we saw. 
	Everyone has 10 minitues for their lesson. and I will keep track of timing, in that chat individually I will reach out to you and say you have one minute left. Also I wave my hand too.
	We will give 10 minitues for the feedback discussion and after that we will move to another GSI.
	Please share your screen so that everyone can see your slides. Also, please check the accuracy of links that you want to share in the chat before your lesson.
	
	At the end of the session, it would be a short survey that you should fill before leaving. and as I said before that I will collect uniqnames in the chat and that it is very crucial.
	What questions do you have.
	
	Logistics:
		If any technology issue happens:
			A CRLT staff member will be available in the main Zoom room throughout the session if you have any questions or need assistance.
			If I lose internet connectivity, please continue with your PT session and I will join back in as soon as I can. If I'm unable to rejoin for any reason, 
			CRLT will assign a back-up facilitator to help.
			Similarly, for tou guys, If you lose connectivity, please rejoin the PT session. If you are unable to rejoin the session, please email crlt.gsito@umich.edu as soon as you are able to 
			and explain the situation. In either case, you will be asked for your facilitator's name and/or group number so please make note of my name and our group number."
	
	Wrap up:
		We'll go ahead and wrap up. It would be great if you would put in your uniquename in the chat and then I am also going to put in an evaluation into the chat. 
		It is really important for us to get feedback. It was really good to know you all and see your teaching, your style. I feel like we had some really fruitful conversation.
		they might want to consider completing the CRLT Graduate Teacher Certificate since their completion of GSITO fulfills Requirement A (completion of Modules 1-4, practice teaching and 
		corresponding Module 5, and two modules on teaching topics selected from Modules 6-11).
		CRLT is always there for you. You have a dedicated team of GSI consultants that are really excited to work with you on your teaching. 
		So, please feel free to reach out f you have any questions, concenrns.
		Good luck for your first day.
		
In a practice teaching session, your GSIs and/or IAs are responsible for
	Delivering their individual lessons to their peers and receiving feedback on their lesson
	Playing the role of students when their peers are delivering their lessons
	Offering both positive and constructive feedback to their peers on their lessons
	
Available tools for online participants:
	Zoom whiteboard
	Zoom chat
	Zoom screen share
	Zoom reactions
	Zoom auto-captions
	Third-party tools for active learning (e.g., Google docs, Google Jamboard)
	Please note that Zoom polling and breakouts will not be available for use.
	
What kind of feedback will I give and receive?
	What are the strengths of the lesson? (e.g., clarity and organization of presentation, pace and volume, choice and implementation of discussion and activities, use of questions to gauge student understanding, ability to effectively answer students questions, etc.)
	How did the instructor include and engage all students (with different backgrounds in the field, familiarity with the material, social identities, etc.) in the lesson? What particular strategies, tools, and/or activities worked well?
	What suggestions do you have for improving the design and/or delivery of the lesson? How might the lesson be adapted for the in-person classroom context?
 
What are the characteristics of effective feedback?
	Descriptive and behavior-focused—Effective feedback describesbehaviors; it is not evaluative or focused on the person. For example, rather than saying a person is “disorganized”, we might say that “I found it confusing when the problems on the board jumped around. Instead, consider writing/erasing from left to right.” The former implies a fixed personality trait and the person may feel insulted; the latter describes an observable behavior.
	Actionable—Effective feedback is concrete, specific, and useful; it provides information that the receiver can do something about. Saying that someone is “engaging” is not as useful as saying that “the person encouraged all students to generate examples from their own experiences.” The former is too vague to be actionable, whereas the latter describes a specific behavior that can be repeated. Focus on information that will likely yield immediate and noticeable improvement.
	Accessible—Effective feedback is clear, accurate, and consistent. Check that the message is precise, and avoid overwhelming the person with too much information or too technical information.
	Balanced—Effective feedback includes behaviors that should be repeated and maintained (what went well), as well as those that should be changed (what needs improvement).
	
As a practice teaching facilitator, you are responsible for...
	introducing yourself and welcoming GSIs and/or IAs to introduce themselves
	sharing the goals of practice teaching and providing an overview of the session agenda and logistics
	managing time during the session
	facilitating the feedback portions of the session**
	tracking attendance
	administering the session evaluation
	answering any questions that arise
	If you are facilitating Practice Teaching on Zoom (for GSIs and/or IAs who will be teaching in person): As you close out the feedback portion for each GSI or IA, you must share guidance on how to apply this feedback in person. For example, ask for their ideas for how an activity/strategy they used in their Zoom teaching would work in person. Help them brainstorm options as needed and share your own ideas and advice. If they used the chat feature effectively during their Zoom practice teaching, discuss ways in which that interactivity and engagement might be replicated in person.
	If you are facilitating Practice Teaching in person (for GSIs or IAs who will be teaching in person): Use your time as a facilitator to summarize main points of feedback from the GSI's or IA's peers and make sure to answer any questions that arise.
	
Key differences between GSITO and Engineering PT to be aware of:
	GSITO is typically attended by GSIs, while Engineering PT typically has a mix of GSIs and IAs.
	The session evaluation links are different for GSITO and Engineering PTs, so be sure to copy over the correct link from the program facilitator guide or instructions to share with your GSIs and/or IAs.
	The use of Zoom for PT is different for GSITO and Engineering.
	GSITO PT is only offered online via Zoom. All participants and facilitators congregate in a single Zoom session and then we send you off into breakout rooms for PT to happen in small groups.
	Engineering PT is offered both in person and online via Zoom. For online Engineering PT, each PT group is assigned their own individual Zoom session link.
	GSITO and Engineering PT sessions are separate programs run by different personnel, so please ensure you send any questions to the appropriate contact.
	Any questions about GSITO PT should go to crlt.gsito@umich.edu
	Any questions about Engineering PT should go to coe-new-instructor-training@umich.edu
	
Task 1
	As we mentioned, in our synchronous PT facilitator training session you will be doing a role play in which you will be delivering a practice teaching lesson AND practicing facilitating a practice teaching session.
	Thus, to be ready for our synchronous session, please read through the instructions for this role play activity in advanceLinks to an external site..
	You will need the items you prepare in Tasks #2 and #3 to fully participate in this role play activity.

Task 2	
	Part of our time in our synchronous session will be spent in small groups so you can get some real hands-on practice with facilitating an online practice teaching session. This means that you will each be expected to also deliver a practice lesson so we have something to facilitate. In preparation for this, we'd like to ask each of you to spend less than 15 minutes preparing a 3-minute long lesson for the practice teaching. You may choose a key term or concept from your field to teach for your lesson, and we really want to stress that you should spend no more than 15 minutes to prepare.
	Although you will take turns practice teaching, that is not the key focus of the workshop--your practice facilitating is.
	
Task 3
	Please prepare your 4-minute facilitator introduction for whichever PT session you are facilitating (i.e., GSITO, Engineering Orientation, or departmental orientation). Please note that for our role play together, you will only have 4 minutes to introduce your PT session since you will have already done a quick round of introductions. However, in the actual GSITO or Engineering PT session you will have 10 minutes combined for both your facilitator introduction to PT (4 min.) and a round of GSI or IA introductions (6 min.)
	
If you are facilitating GSITO PT
	As a reminder, we encourage you to do the following as part of your introduction for GSITO PT:
	Introduce yourself to the group (e.g. name, pronouns [if you want to], department, teaching experience, what you hope GSIs will find valuable from doing PT, what you enjoy about PT facilitation)
	Have GSIs briefly introduce themselves (e.g., name, pronouns [if they want to], program of study, what they’ll be teaching)
	Welcome GSIs to “rename” themselves in Zoom to reflect how they want to be addressed.
	Let GSIs know you will be asking them for their UM uniqnames at the end of the session to track attendance.
	Share information about logistics:
	Include information about what to do in the event of a technology issue:
	A CRLT staff member will be available in the main Zoom room throughout the session if you have any questions or need assistance.
	To avoid potential confusion in the event of internet connectivity issues, consider sharing this sample language with your GSIs: "If I lose internet connectivity, please continue with your PT session and I will join back in as soon as I can. If I'm unable to rejoin for any reason, CRLT will assign a back-up facilitator to help."
	Similarly, for GSIs: "If you lose connectivity, please rejoin the PT session. If you are unable to rejoin the session, please email crlt.gsito@umich.edu as soon as you are able to and explain the situation. In either case, you will be asked for your facilitator's name and/or group number so please make note of my name and our group number."
	Include language about encouraging the Zoom video to be on for the PT session. For example, “Given the small group nature of the session and the importance of building rapport while engaging in the giving and receiving of feedback, we would like to encourage you to keep your video on during the PT session. However, we understand that you may need to momentarily step away or mute your video and welcome you to do what you need to do to take care of yourself.”
	Share the following reminders:
	GSIs should indicate the intended audience for their lesson when they are beginning.
	GSIs planning to screen share slides should have those already pulled up and ready to share at the start of the session.
	GSIs must check the accuracy of links they share in the chat during their lesson.
	When GSIs are giving teaching feedback to their peers, this should be based on the feedback prompts provided. GSIs should write down their feedback as the lesson is happening. It is helpful to remind GSIs of the characteristics of effective feedback.
	Practice teaching order will be alphabetical by first name.
	While you will not have time in the facilitator role play activity to practice your wrap up language, we encourage you to prepare these wrap-up remarks in advance of your assigned PT session(s). You are welcome to revisit the example in the video excerpt, and/or refer to this sample language for your concluding remarks (wrap-up):
	"Thank you all so much for participating in this PT session. I hope you found it helpful as you prepare to teach this semester. As a reminder, CRLT is available to help you with teaching related questions and concerns at any time during the semester. One last thing - please remember to fill out the evaluation of this session (link in the chat) and to share your U-M uniqname in the chat for tracking attendance."

If you are facilitating Engineering PT
	Introductions for Engineering GSI and IA Teaching Orientation are similar to those of GSITO. For Engineering, please use the GSITO instructions with the following differences:
	Any details about Zoom do not apply if you are facilitating an in-person PT session.
	If you are facilitating a virtual PT session, it will have its own Zoom meeting link. References to PT being held in breakout rooms and there being a staff member available in the main Zoom room do not apply.
	If you or the participants have any difficulty during the session and need to contact CRLT-Engin, our email is coe-new-instructor-training@umich.edu. In-person instructors may find it faster to come to our office in GFL 216.
	You may determine the presentation order of participants in any manner that you see fit, including alphabetical order.
